Public Ideological Polarization

This paper provides a novel summary measure of ideological polarization in the American public based on the joint distribution of survey responses. Intuitively, polarization is maximized when views are concentrated at opposing extremes with little mass in between and when opinions are highly correlated across many issues. Using this measure, I show that public polarization has been increasing for the past three decades and that these changes are mostly due to increases in general disagreement, not dimensional collapse. Furthermore, these increases are not explained by the diverging opinions of Democrats and Republicans, nor divergence of opinions across gender, geography, education, or any other demographic divide.

==> figures/examples/motivation/norm_illustration.pgf <==
%% Creator: Matplotlib, PGF backend
%%
%% To include the figure in your LaTeX document, write
%%   \input{<filename>.pgf}
%%
%% Make sure the required packages are loaded in your preamble
%%   \usepackage{pgf}
%%
%% Also ensure that all the required font packages are loaded; for instance,
%% the lmodern package is sometimes necessary when using math font.
%%   \usepackage{lmodern}
%%
%% Figures using additional raster images can only be included by \input if
%% they are in the same directory as the main LaTeX file. For loading figures
%% from other directories you can use the `import` package
%%   \usepackage{import}
%%
%% and then include the figures with
%%   \import{<path to file>}{<filename>.pgf}
%%
%% Matplotlib used the following preamble
%%   \def\mathdefault#1{#1}
%%   \everymath=\expandafter{\the\everymath\displaystyle}
%%   \IfFileExists{scrextend.sty}{
%%     \usepackage[fontsize=11.000000pt]{scrextend}
%%   }{
%%     \renewcommand{\normalsize}{\fontsize{11.000000}{13.200000}\selectfont}
%%     \normalsize
%%   }
%%   \usepackage{lmodern}
%%   \usepackage[T1]{fontenc}
%%   \makeatletter\@ifpackageloaded{underscore}{}{\usepackage[strings]{underscore}}\makeatother
%%
\begingroup%
\makeatletter%
\begin{pgfpicture}%
\pgfpathrectangle{\pgfpointorigin}{\pgfqpoint{5.000000in}{2.500000in}}%
\pgfusepath{use as bounding box, clip}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetmiterjoin%
\definecolor{currentfill}{rgb}{1.000000,1.000000,1.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.000000pt}%
\definecolor{currentstroke}{rgb}{1.000000,1.000000,1.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.000000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{5.000000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{5.000000in}{2.500000in}}%
\pgfpathlineto{\pgfqpoint{0.000000in}{2.500000in}}%
\pgfpathlineto{\pgfqpoint{0.000000in}{0.000000in}}%
\pgfpathclose%
\pgfusepath{fill}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.000000in}{0.183824in}}{\pgfqpoint{5.000000in}{2.132353in}}%
\pgfusepath{clip}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\pgfsetlinewidth{0.889550pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{4.705882in}{1.417112in}}%
\pgfpathlineto{\pgfqpoint{4.701845in}{1.459508in}}%
\pgfpathlineto{\pgfqpoint{4.689749in}{1.501733in}}%
\pgfpathlineto{\pgfqpoint{4.669643in}{1.543617in}}%
\pgfpathlineto{\pgfqpoint{4.641608in}{1.584992in}}%
\pgfpathlineto{\pgfqpoint{4.605758in}{1.625691in}}%
\pgfpathlineto{\pgfqpoint{4.562235in}{1.665550in}}%
\pgfpathlineto{\pgfqpoint{4.511216in}{1.704408in}}%
\pgfpathlineto{\pgfqpoint{4.452907in}{1.742110in}}%
\pgfpathlineto{\pgfqpoint{4.387541in}{1.778503in}}%
\pgfpathlineto{\pgfqpoint{4.315382in}{1.813441in}}%
\pgfpathlineto{\pgfqpoint{4.236720in}{1.846783in}}%
\pgfpathlineto{\pgfqpoint{4.151873in}{1.878395in}}%
\pgfpathlineto{\pgfqpoint{4.061182in}{1.908150in}}%
\pgfpathlineto{\pgfqpoint{3.965012in}{1.935927in}}%
\pgfpathlineto{\pgfqpoint{3.863750in}{1.961615in}}%
\pgfpathlineto{\pgfqpoint{3.757805in}{1.985111in}}%
\pgfpathlineto{\pgfqpoint{3.647602in}{2.006319in}}%
\pgfpathlineto{\pgfqpoint{3.533586in}{2.025155in}}%
\pgfpathlineto{\pgfqpoint{3.416216in}{2.041543in}}%
\pgfpathlineto{\pgfqpoint{3.295963in}{2.055416in}}%
\pgfpathlineto{\pgfqpoint{3.173313in}{2.066719in}}%
\pgfpathlineto{\pgfqpoint{3.048760in}{2.075406in}}%
\pgfpathlineto{\pgfqpoint{2.922804in}{2.081443in}}%
\pgfpathlineto{\pgfqpoint{2.795953in}{2.084804in}}%
\pgfpathlineto{\pgfqpoint{2.668718in}{2.085477in}}%
\pgfpathlineto{\pgfqpoint{2.541611in}{2.083459in}}%
\pgfpathlineto{\pgfqpoint{2.415144in}{2.078758in}}%
\pgfpathlineto{\pgfqpoint{2.289826in}{2.071392in}}%
\pgfpathlineto{\pgfqpoint{2.166162in}{2.061392in}}%
\pgfpathlineto{\pgfqpoint{2.044650in}{2.048797in}}%
\pgfpathlineto{\pgfqpoint{1.925778in}{2.033659in}}%
\pgfpathlineto{\pgfqpoint{1.810027in}{2.016039in}}%
\pgfpathlineto{\pgfqpoint{1.697861in}{1.996006in}}%
\pgfpathlineto{\pgfqpoint{1.589732in}{1.973643in}}%
\pgfpathlineto{\pgfqpoint{1.486077in}{1.949039in}}%
\pgfpathlineto{\pgfqpoint{1.387311in}{1.922292in}}%
\pgfpathlineto{\pgfqpoint{1.293834in}{1.893512in}}%
\pgfpathlineto{\pgfqpoint{1.206020in}{1.862814in}}%
\pgfpathlineto{\pgfqpoint{1.124225in}{1.830320in}}%
\pgfpathlineto{\pgfqpoint{1.048777in}{1.796163in}}%
\pgfpathlineto{\pgfqpoint{0.979980in}{1.760480in}}%
\pgfpathlineto{\pgfqpoint{0.918111in}{1.723413in}}%
\pgfpathlineto{\pgfqpoint{0.863419in}{1.685114in}}%
\pgfpathlineto{\pgfqpoint{0.816124in}{1.645735in}}%
\pgfpathlineto{\pgfqpoint{0.776418in}{1.605436in}}%
\pgfpathlineto{\pgfqpoint{0.744459in}{1.564379in}}%
\pgfpathlineto{\pgfqpoint{0.720377in}{1.522728in}}%
\pgfpathlineto{\pgfqpoint{0.704268in}{1.480652in}}%
\pgfpathlineto{\pgfqpoint{0.696197in}{1.438321in}}%
\pgfpathlineto{\pgfqpoint{0.696197in}{1.395904in}}%
\pgfpathlineto{\pgfqpoint{0.704268in}{1.353572in}}%
\pgfpathlineto{\pgfqpoint{0.720377in}{1.311496in}}%
\pgfpathlineto{\pgfqpoint{0.744459in}{1.269846in}}%
\pgfpathlineto{\pgfqpoint{0.776418in}{1.228788in}}%
\pgfpathlineto{\pgfqpoint{0.816124in}{1.188489in}}%
\pgfpathlineto{\pgfqpoint{0.863419in}{1.149111in}}%
\pgfpathlineto{\pgfqpoint{0.918111in}{1.110811in}}%
\pgfpathlineto{\pgfqpoint{0.979980in}{1.073745in}}%
\pgfpathlineto{\pgfqpoint{1.048777in}{1.038062in}}%
\pgfpathlineto{\pgfqpoint{1.124225in}{1.003904in}}%
\pgfpathlineto{\pgfqpoint{1.206020in}{0.971411in}}%
\pgfpathlineto{\pgfqpoint{1.293834in}{0.940712in}}%
\pgfpathlineto{\pgfqpoint{1.387311in}{0.911932in}}%
\pgfpathlineto{\pgfqpoint{1.486077in}{0.885186in}}%
\pgfpathlineto{\pgfqpoint{1.589732in}{0.860582in}}%
\pgfpathlineto{\pgfqpoint{1.697861in}{0.838218in}}%
\pgfpathlineto{\pgfqpoint{1.810027in}{0.818186in}}%
\pgfpathlineto{\pgfqpoint{1.925778in}{0.800565in}}%
\pgfpathlineto{\pgfqpoint{2.044650in}{0.785427in}}%
\pgfpathlineto{\pgfqpoint{2.166162in}{0.772833in}}%
\pgfpathlineto{\pgfqpoint{2.289826in}{0.762833in}}%
\pgfpathlineto{\pgfqpoint{2.415144in}{0.755467in}}%
\pgfpathlineto{\pgfqpoint{2.541611in}{0.750766in}}%
\pgfpathlineto{\pgfqpoint{2.668718in}{0.748747in}}%
\pgfpathlineto{\pgfqpoint{2.795953in}{0.749420in}}%
\pgfpathlineto{\pgfqpoint{2.922804in}{0.752782in}}%
\pgfpathlineto{\pgfqpoint{3.048760in}{0.758818in}}%
\pgfpathlineto{\pgfqpoint{3.173313in}{0.767506in}}%
\pgfpathlineto{\pgfqpoint{3.295963in}{0.778809in}}%
\pgfpathlineto{\pgfqpoint{3.416216in}{0.792682in}}%
\pgfpathlineto{\pgfqpoint{3.533586in}{0.809070in}}%
\pgfpathlineto{\pgfqpoint{3.647602in}{0.827906in}}%
\pgfpathlineto{\pgfqpoint{3.757805in}{0.849114in}}%
\pgfpathlineto{\pgfqpoint{3.863750in}{0.872610in}}%
\pgfpathlineto{\pgfqpoint{3.965012in}{0.898298in}}%
\pgfpathlineto{\pgfqpoint{4.061182in}{0.926075in}}%
\pgfpathlineto{\pgfqpoint{4.151873in}{0.955830in}}%
\pgfpathlineto{\pgfqpoint{4.236720in}{0.987441in}}%
\pgfpathlineto{\pgfqpoint{4.315382in}{1.020783in}}%
\pgfpathlineto{\pgfqpoint{4.387541in}{1.055721in}}%
\pgfpathlineto{\pgfqpoint{4.452907in}{1.092114in}}%
\pgfpathlineto{\pgfqpoint{4.511216in}{1.129816in}}%
\pgfpathlineto{\pgfqpoint{4.562235in}{1.168675in}}%
\pgfpathlineto{\pgfqpoint{4.605758in}{1.208534in}}%
\pgfpathlineto{\pgfqpoint{4.641608in}{1.249233in}}%
\pgfpathlineto{\pgfqpoint{4.669643in}{1.290607in}}%
\pgfpathlineto{\pgfqpoint{4.689749in}{1.332492in}}%
\pgfpathlineto{\pgfqpoint{4.701845in}{1.374717in}}%
\pgfpathlineto{\pgfqpoint{4.705882in}{1.417112in}}%
\pgfusepath{stroke}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.000000in}{0.183824in}}{\pgfqpoint{5.000000in}{2.132353in}}%
\pgfusepath{clip}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\pgfsetlinewidth{0.889550pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.695187in}{0.481283in}}%
\pgfpathlineto{\pgfqpoint{4.705882in}{0.481283in}}%
\pgfusepath{stroke}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.000000in}{0.183824in}}{\pgfqpoint{5.000000in}{2.132353in}}%
\pgfusepath{clip}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.889550pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfsys@defobject{currentmarker}{\pgfqpoint{0.695187in}{0.465735in}}{\pgfqpoint{0.742548in}{0.496832in}}{%
\pgfpathmoveto{\pgfqpoint{0.742548in}{0.496832in}}%
\pgfpathlineto{\pgfqpoint{0.695187in}{0.481283in}}%
\pgfpathlineto{\pgfqpoint{0.742548in}{0.465735in}}%
\pgfusepath{stroke,fill}%
}%
\begin{pgfscope}%
\pgfsys@transformshift{0.000000in}{0.000000in}%
\pgfsys@useobject{currentmarker}{}%
\end{pgfscope}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.000000in}{0.183824in}}{\pgfqpoint{5.000000in}{2.132353in}}%
\pgfusepath{clip}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.889550pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfsys@defobject{currentmarker}{\pgfqpoint{4.658522in}{0.465735in}}{\pgfqpoint{4.705882in}{0.496832in}}{%
\pgfpathmoveto{\pgfqpoint{4.658522in}{0.465735in}}%
\pgfpathlineto{\pgfqpoint{4.705882in}{0.481283in}}%
\pgfpathlineto{\pgfqpoint{4.658522in}{0.496832in}}%
\pgfusepath{stroke,fill}%
}%
\begin{pgfscope}%
\pgfsys@transformshift{0.000000in}{0.000000in}%
\pgfsys@useobject{currentmarker}{}%
\end{pgfscope}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.000000in}{0.183824in}}{\pgfqpoint{5.000000in}{2.132353in}}%
\pgfusepath{clip}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\pgfsetlinewidth{0.889550pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.427807in}{0.748663in}}%
\pgfpathlineto{\pgfqpoint{0.427807in}{2.085561in}}%
\pgfusepath{stroke}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.000000in}{0.183824in}}{\pgfqpoint{5.000000in}{2.132353in}}%
\pgfusepath{clip}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.889550pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfsys@defobject{currentmarker}{\pgfqpoint{0.400464in}{0.748663in}}{\pgfqpoint{0.455151in}{0.775594in}}{%
\pgfpathmoveto{\pgfqpoint{0.400464in}{0.775594in}}%
\pgfpathlineto{\pgfqpoint{0.427807in}{0.748663in}}%
\pgfpathlineto{\pgfqpoint{0.455151in}{0.775594in}}%
\pgfusepath{stroke,fill}%
}%
\begin{pgfscope}%
\pgfsys@transformshift{0.000000in}{0.000000in}%
\pgfsys@useobject{currentmarker}{}%
\end{pgfscope}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.000000in}{0.183824in}}{\pgfqpoint{5.000000in}{2.132353in}}%
\pgfusepath{clip}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.889550pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfsys@defobject{currentmarker}{\pgfqpoint{0.400464in}{2.058631in}}{\pgfqpoint{0.455151in}{2.085561in}}{%
\pgfpathmoveto{\pgfqpoint{0.455151in}{2.058631in}}%
\pgfpathlineto{\pgfqpoint{0.427807in}{2.085561in}}%
\pgfpathlineto{\pgfqpoint{0.400464in}{2.058631in}}%
\pgfusepath{stroke,fill}%
}%
\begin{pgfscope}%
\pgfsys@transformshift{0.000000in}{0.000000in}%
\pgfsys@useobject{currentmarker}{}%
\end{pgfscope}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.000000in}{0.183824in}}{\pgfqpoint{5.000000in}{2.132353in}}%
\pgfusepath{clip}%
\definecolor{textcolor}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=2.700535in,y=0.294118in,,]{\color{textcolor}{\sffamily\fontsize{11.000000}{13.200000}\selectfont\catcode`\^=\active\def^{\ifmmode\sp\else\^{}\fi}\catcode`\%=\active\def%{\%}$\small \lambda_1$}}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.000000in}{0.183824in}}{\pgfqpoint{5.000000in}{2.132353in}}%
\pgfusepath{clip}%
\definecolor{textcolor}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=0.278834in, y=1.341602in, left, base,rotate=90.000000]{\color{textcolor}{\sffamily\fontsize{11.000000}{13.200000}\selectfont\catcode`\^=\active\def^{\ifmmode\sp\else\^{}\fi}\catcode`\%=\active\def%{\%}$\small \lambda_2$}}%
\end{pgfscope}%
\end{pgfpicture}%
\makeatother%
\endgroup%

